Observation of discontinuities in the periodic modulation of PSR B1828-11

PSR B1828-11 is a radio pulsar that undergoes periodic modulations (~500 days) of its spin-down rate and beam width, providing a valuable opportunity to understand the rotational dynamics of neutron stars. The periodic modulations have previously been attributed to planetary companion(s), precession, or magnetospheric effects and have several interesting features: they persist over 10 cycles, there are at least two harmonically related components, and the period is decreasing at a rate of about 5 days per cycle. PSR B1828-11 also experienced a glitch, a sudden increase in its rotation frequency, at 55 040.9 Modified Julian Day(MJD). By studying the interaction of the periodic modulations with the glitch, we seek to find evidence to distinguish explanations of the periodic modulation. Using a phenomenological model, we analyse a recently published open data set from Jodrell Bank Observatory, providing the longest and highest resolution measurements of the pulsar's spin-down rate data. Our phenomenological model consists of step changes in the amplitude, modulation frequency, and phase of the long-term periodic modulation and the usual spin-down glitch behaviour. We find clear evidence with a (natural-log) Bayes factor of 1486 to support that not only is there a change to these three separate parameters but that the shifts occur before the glitch. Finally, we also present model-independent evidence which demonstrates visually how and when the modulation period and amplitude change. Discontinuities in the modulation period are difficult to explain if a planetary companion sources the periodic modulations, but we conclude with a discussion on the insights into precession and magnetospheric switching.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
